SBFT: a Scalable and Decentralized Trust Infrastructure

SBFT is a state of the art Byzantine fault tolerant permissioned blockchain system that addresses the challenges of scalability, decentralization and world-scale geo-replication. SBFTis optimized for decentralization and can easily handle more than 200 active replicas in a real world-scale deployment. We evaluate \sysname in a world-scale geo-replicated deployment with 209 replicas withstanding f=64 Byzantine failures. We provide experiments that show how the different algorithmic ingredients of \sysname increase its performance and scalability. The results show that SBFT simultaneously provides almost 2x better throughput and about 1.5x better latency relative to a highly optimized system that implements the PBFT protocol. To achieve this performance improvement, SBFT uses a combination of four ingredients: using collectors and threshold signatures to reduce communication to linear, using an optimistic fast path, reducing client communication and utilizing redundant servers for the fast path.

==> Figures/ThroughputF64Fails0.txt <==
clients	PBFTThr	SBFTNoMerThr	SBFTNoSlowMerThr	SBFTCZeroThr	SBFTCOneThr	SBFTCThreeThr	ZyzzyvaThr	SBFTCSevenThr
4	NaN	273	54	128	136	133	NaN	NaN
8	NaN	463	71	247	259	263	NaN	NaN
16	NaN	661	136	444	482	494	NaN	NaN
32	NaN	933	244	849	836	827	NaN	NaN
64	NaN	1804	578	1559	1686	1637	NaN	NaN
128	NaN	2943	955	2667	2642	2667	NaN	NaN
192	NaN	2471	881	2758	2745	2860	NaN	NaN
256	NaN	2227	825	2738	2932	2882	NaN	NaN


==> Figures/ThroughputF64Fails0Batch1.txt <==
clients	SBFTNoMerThr	LinearPBFTThr	SBFTCZeroThr	SBFTCEightThr	PBFTThr	SBFTNoMerLat	LinearPBFTLat	SBFTCZeroLat	SBFTCEightLat	PBFTLat
4	19	10	17	18	12	193.852	374.815	216.945	203.752	261.095
32	139	80	130	143	86	218.652	382.842	235.201	211.839	306.851
64	274	162	245	284	181	222.65	381.223	249.085	213.861	309.841
128	533	310	505	531	338	228.603	398.786	249.159	228.564	308.17
192	623	461	733	767	533	264.556	406.828	249.433	237.631	313.914
256	750	523	847	876	616	270.769	412.087	251.548	242.868	315.22


==> Figures/ThroughputF64Fails0Batch64.txt <==
clients	SBFTNoMerThr	LinearPBFTThr	SBFTCZeroThr	SBFTCEightThr	PBFTThr	SBFTNoMerLat	LinearPBFTLat	SBFTCZeroLat	SBFTCEightLat	PBFTLat
4	1280	576	1216	1216	768	188.879	410.002	199.901	201.705	261.475
32	9024	5056	8960	8896	5440	215.997	410.548	217.28	219.051	332.661
64	17984	9600	17216	16640	10688	217.119	411.354	226.765	234.642	333.964
128	27520	16832	29696	28416	15168	296.727	458.509	263.296	275.966	469.339
192	27648	21056	33856	32320	15104	422.547	556.75	348.732	365.557	NaN
256	27584	19072	34496	33664	13248	NaN	NaN	455.301	456.722	NaN


==> Figures/ThroughputF64Fails1.txt <==
clients	PBFTThr	SBFTNoMerThr	SBFTNoSlowMerThr	SBFTCZeroThr	SBFTCOneThr	SBFTCThreeThr	ZyzzyvaThr	SBFTCSevenThr
4	NaN	57	57	51	69	58	NaN	NaN
8	NaN	69	69	74	147	124	NaN	NaN
16	NaN	131	131	146	312	259	NaN	NaN
32	NaN	253	253	297	573	537	NaN	NaN
64	NaN	613	613	586	1138	969	NaN	NaN
128	NaN	996	996	1048	1976	1718	NaN	NaN
192	NaN	805	805	963	1604	1487	NaN	NaN
256	NaN	709	709	854	1764	1648	NaN	NaN


==> Figures/ThroughputF64Fails64.txt <==
clients	PBFTThr	SBFTNoMerThr	SBFTNoSlowMerThr	SBFTCZeroThr	SBFTCOneThr	SBFTCThreeThr	ZyzzyvaThr	SBFTCSevenThr
4	NaN	28	28	33	35	32	NaN	38
8	NaN	49	49	52	61	57	NaN	67
16	NaN	72	72	101	96	96	NaN	99
32	NaN	88	88	102	101	96	NaN	150
64	NaN	166	166	155	184	187	NaN	270
128	NaN	176	176	178	177	181	NaN	274
192	NaN	153	153	155	161	169	NaN	214
256	NaN	147	147	168	165	163	NaN	208


==> Figures/ThroughputF64Fails64Batch1.txt <==
clients	SBFTNoMerThr	LinearPBFTThr	SBFTCZeroThr	SBFTCEightThr	PBFTThr	SBFTNoMerLat	LinearPBFTLat	SBFTCZeroLat	SBFTCEightLat	PBFTLat
4	7	7	7	7	6	706.512	671.874	510.549	499.603	596.016
32	38	42	55	59	45	711.494	674.538	566.067	516.652	620.046
64	80	91	109	118	94	721.067	687.217	570.913	524.807	628.827
128	171	178	204	225	177	729.349	696.629	580.413	551.812	653.308
192	266	259	311	327	266	736.791	699.268	599.53	557.397	656.672
256	294	290	355	386	300	742.753	715.711	608.659	561.842	661.96


==> Figures/ThroughputF64Fails64Batch64.txt <==
clients	SBFTNoMerThr	LinearPBFTThr	SBFTCZeroThr	SBFTCEightThr	PBFTThr	SBFTNoMerLat	LinearPBFTLat	SBFTCZeroLat	SBFTCEightLat	PBFTLat
4	512	512	512	512	448	1938.578	2178.03	495.763	501.967	1456.416
32	2496	2304	3456	3712	2688	2249.932	2318.784	575.167	532.655	1531.046
64	5376	5568	6784	7232	5760	2351.7	2343.562	583.527	550.577	1534.16
128	9408	9216	11328	12736	9408	2366.121	2381.865	700.327	624.797	1548.666
192	9344	9920	14464	15936	10304	2538.87	2513.174	826.504	747.59	1656.679
256	10880	10752	13248	14528	10560	2569.452	2529.391	NaN	NaN	NaN


==> Figures/ThroughputF64Fails8Batch1.txt <==
clients	SBFTNoMerThr	LinearPBFTThr	SBFTCZeroThr	SBFTCEightThr	PBFTThr	SBFTNoMerLat	LinearPBFTLat	SBFTCZeroLat	SBFTCEightLat	PBFTLat
4	9	9	11	16	11	409.394	427.194	349.98	230.224	322.083
32	70	67	87	125	75	431.102	449.846	356.051	244.618	367.773
64	133	127	172	250	144	454.662	477.039	357.868	244.864	378.674
128	263	251	319	470	275	457.448	481.077	387.119	259.588	412.852
192	390	372	463	676	428	464.616	484.817	399.497	270.757	413.67
256	443	422	527	779	507	472.885	493.446	408.611	274.048	417.433


==> Figures/ThroughputF64Fails8Batch64.txt <==
clients	SBFTNoMerThr	LinearPBFTThr	SBFTCZeroThr	SBFTCEightThr	PBFTThr	SBFTNoMerLat	LinearPBFTLat	SBFTCZeroLat	SBFTCEightLat	PBFTLat
4	512	512	704	1024	704	446.477	454.231	353.613	227.308	318.332
32	4288	4224	5376	8000	4736	455.814	457.977	368.668	244.675	375.011
64	8000	7872	9792	14656	9664	487.049	490.012	405.716	267.395	382.52
128	14592	14656	17216	26368	13952	536.035	527.59	460.657	297.199	489.218
192	18496	17856	21248	28736	15744	610.666	639.237	560.24	412.329	587.902
256	17344	16320	19904	27648	12864	NaN	NaN	NaN	NaN	NaN

